KiDS-1000 Cosmology: Constraints from density split statistics

Context. Weak lensing and clustering statistics beyond two-point functions can capture non-Gaussian information about the matter density field, thereby improving the constraints on cosmological parameters relative to the mainstream methods based on correlation functions and power spectra. Aims. This paper presents a cosmological analysis of the fourth data release of the Kilo Degree Survey based on the density split statistics, which measures the mean shear profiles around regions classified according to foreground densities. The latter is constructed from a bright galaxy sample, which we further split into red and blue samples, allowing us to probe their respective connection to the underlying dark matter density. Methods. We use the state-of-the-art model of the density splitting statistics and validate its robustness against mock data infused with known systematic effects such as intrinsic galaxy alignment and baryonic feedback. Results. After marginalising over the photometric redshift uncertainty and the residual shear calibration bias, we measure for the full KiDS-bright sample a structure growth parameter of $S_8 = \sigma_8 \sqrt{\Omega_\mathrm{m}/0.3} = 0.74^{+0.03}_{-0.02}$ that is competitive to and consistent with two-point cosmic shear results, a matter density of $\Omega_\mathrm{m} = 0.28 \pm 0.02$, and a constant galaxy bias of $b = 1.32^{+0.12}_{-0.10}$.

==> KiDS-1000 Cosmology Constraints from density split statistics arxiv/plots/git_token.txt <==
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


https://wiki.ubuntuusers.de/Git/


==> plots/git_token.txt <==
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


https://wiki.ubuntuusers.de/Git/

